Scene-Centric Unsupervised Video Panoptic Segmentation

Video panoptic segmentation (VPS) aims to jointly detect, segment, and track all objects while partitioning the video into semantically consistent regions. We introduce the task setting of unsupervised VPS, omitting any human supervision. Existing unsupervised scene understanding works mainly focused on image segmentation tasks; the video domain remains underexplored. We propose VideoCUPS, the first unsupervised VPS approach. VideoCUPS generates temporally consistent panoptic video pseudo-labels from scene-centric videos by exploiting unsupervised depth, motion, and visual cues. Training on these pseudo-labels using a novel Video DropLoss yields an accurate, unsupervised VPS model. To benchmark progress, we introduce a comprehensive evaluation protocol and four competitive baselines, extending state-of-the-art unsupervised panoptic image and instance video segmentation models to VPS. VideoCUPS outperforms all baselines and demonstrates strong label-efficient learning. With VideoCUPS, our evaluation protocol, and baselines, we provide a strong foundation for future research on unsupervised VPS.

==> dino.dat <==
n stq stqstd aq aqstd sq sqstd
5 26.4 0.6 18.3 0.7 38.3 0.3
10 27.9 0.9 19.4 0.4 40.3 1.6
20 29.9 0.1 19.7 0.2 45.2 0.8
40 34.0 0.4 22.1 0.3 52.4 0.5
60 35.0 0.2 23.1 0.3 52.9 0.3
100 38.1 0.00 24.7 0.00 58.7 0.00


==> supervised.dat <==
n stq stqstd aq aqstd sq sqstd
-5 42.0 0.00 27.0 0.00 65.3 0.00
115 42.0 0.00 27.0 0.00 65.3 0.00


==> supervisedrand.dat <==
n stq stqstd aq aqstd sq sqstd
-5 32.5 0.00 21.9 0.00 48.2 0.00
100 32.5 0.00 21.9 0.00 48.2 0.00


==> vcups.dat <==
n stq stqstd aq aqstd sq sqstd
0 22.2 0.0 15.3 0.0 32.3 0.0
5 31.4 0.7 22.5 0.4 43.8 1.2
10 32.5 0.9 23.3 0.2 45.4 2.4
20 33.9 0.9 23.6 0.5 48.6 1.7
40 37.0 0.5 24.6 0.1 55.6 1.7
60 37.7 0.5 25.4 0.1 55.9 1.2
100 40.7 0.00 26.7 0.00 62.2 0.00

